Adiabatic black hole growth in S\'ersic models of elliptical galaxies

We have examined the effect of slow growth of a central black hole on spherical galaxies that obey S\'ersic or $R^{1/m}$ surface-brightness profiles. During such growth the actions of each stellar orbit are conserved, which allows us to compute the final distribution function if we assume that the initial distribution function is isotropic. We find that black-hole growth leads to a central cusp or ``excess light', in which the surface brightness varies with radius as $R^{-1.3}$ (with a weak dependence on S\'ersic index $m$), the line-of-sight velocity dispersion varies as $R^{-1/2}$, and the velocity anisotropy is $\beta\simeq -0.24$ to $-0.28$ depending on $m$. The excess stellar mass in the cusp scales approximately linearly with the black-hole mass, and is typically 0.5--0.85 times the black-hole mass. This process may strongly influence the structure of nuclear star clusters if they contain black holes.

==> Adiabatic BH final version two column/readme.txt <==
fig3 -- Density plots for different values of m
fig4 -- Density plots for different values of m
fig5 -- Distribution function plots for different values of m
fig6 -- plot of potential with and without black hole
fig7 -- plot of density with and without black hole
fig8 -- Excess mass plot with respect to radius
fig9 -- surface density plot for m=2.3
fig10 -- Anisotropy plot for m=2.3
fig11 -- surface density plot for m=3
fig12 -- Anisotropy plot for m=3
fig13 -- surface density plot for m=6
fig14 -- Anisotropy plot for m=6
fig15 -- surface density plot for m=9
fig16 -- Anisotropy plot for m=9
fig17 -- Plot of ratio of excess mass to black hole mass w.r.t black hole
fig18 -- Plot of excess mass w.r.t black hole 
fig19 -- Plot of ratio of excess mass to galaxy mass w.r.t black hole to galaxy mass


==> readme.txt <==
fig3 -- Density plots for different values of m
fig4 -- Density plots for different values of m
fig5 -- Distribution function plots for different values of m
fig6 -- plot of potential with and without black hole
fig7 -- plot of density with and without black hole
fig8 -- Excess mass plot with respect to radius
fig9 -- surface density plot for m=2.3
fig10 -- Anisotropy plot for m=2.3
fig11 -- surface density plot for m=3
fig12 -- Anisotropy plot for m=3
fig13 -- surface density plot for m=6
fig14 -- Anisotropy plot for m=6
fig15 -- surface density plot for m=9
fig16 -- Anisotropy plot for m=9
fig17 -- Plot of ratio of excess mass to black hole mass w.r.t black hole
fig18 -- Plot of excess mass w.r.t black hole 
fig19 -- Plot of ratio of excess mass to galaxy mass w.r.t black hole to galaxy mass

